SMASHing the low surface brightness SMC

The periphery of the Small Magellanic Cloud (SMC) can unlock important information regarding galaxy formation and evolution in interacting systems. Here, we present a detailed study of the extended stellar structure of the SMC using deep colour-magnitude diagrams (CMDs), obtained as part of the Survey of the MAgellanic Stellar History (SMASH). Special care was taken in the decontamination of our data from MW foreground stars, including from foreground globular clusters NGC 362 and 47 Tuc. We derived the SMC surface brightness using a ``conservative'' approach from which we calculated the general parameters of the SMC, finding a staggered surface brightness profile. We also traced the fainter outskirts by constructing a stellar density profile. This approach, based on stellar counts of the oldest main sequence turn-off (MSTO) stars, uncovered a tidally disrupted stellar feature that reaches as far out as 12 degrees from the SMC centre. We also serendipitously found a faint feature of unknown origin located at $\sim 14$ degrees from the centre of the SMC and that we tentatively associated to a more distant structure. We compared our results to in-house simulations of a $1\times10^{9} M_\odot$ SMC, finding that its elliptical shape can be explained by its tidal disruption under the combined presence of the MW and the LMC. Finally, we found that the older stellar populations show a smooth profile while the younger component presents a jump in the density followed by a flat profile, confirming the heavily disturbed nature of the SMC.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
